Ramsey numbers for partially-ordered sets

We present a refinement of Ramsey numbers by considering graphs with a partial ordering on their vertices. This is a natural extension of the ordered Ramsey numbers. We formalize situations in which we can use arbitrary families of partially-ordered sets to form host graphs for Ramsey problems. We explore connections to well studied Tur\'an-type problems in partially-ordered sets, particularly those in the Boolean lattice. We find a strong difference between Ramsey numbers on the Boolean lattice and ordered Ramsey numbers when the partial ordering on the graphs have large antichains.

==> tables/br_values.txt <==
br["stark2l1"]["stark2l1"] = 5
br["stark2l1"]["matching5"] = 4
br["stark1l2"]["stark1l2"] = 5
br["stark1l2"]["matching5"] = 4
br["stark1l1"]["stark3l1"] = 5
br["stark1l1"]["stark2l1"] = 5
br["stark1l1"]["stark1l3"] = 5
br["stark1l1"]["stark1l2"] = 5
br["stark1l1"]["stark1l1"] = 5
br["stark1l1"]["stark1l1"] = 4
br["stark1l1"]["matching6"] = 4
br["stark1l1"]["matching5"] = 4
br["stark1l1"]["matching4"] = 5
br["stark1l1"]["matching4"] = 4
br["stark1l1"]["cup4"] = 5
br["stark1l1"]["cup4"] = 4
br["stark1l1"]["cap4"] = 5
br["stark1l1"]["cap4"] = 4
br["standard3"]["matching6"] = 4
br["standard3"]["matching5"] = 4
br["standard3"]["matching4"] = 4
br["standard3"]["matching3"] = 4
br["matching5"]["matching6"] = 4
br["matching5"]["matching5"] = 4
br["matching4"]["stark2l2"] = 4
br["matching4"]["stark2l1"] = 4
br["matching4"]["stark1l2"] = 4
br["matching4"]["matching6"] = 4
br["matching4"]["matching5"] = 4
br["matching4"]["matching4"] = 4
br["matching4"]["cup6"] = 4
br["matching4"]["cup5"] = 4
br["matching4"]["crown6"] = 4
br["matching4"]["crown5"] = 4
br["matching4"]["cap6"] = 4
br["matching4"]["cap5"] = 4
br["matching3"]["stark2l2"] = 4
br["matching3"]["stark2l1"] = 5
br["matching3"]["stark2l1"] = 4
br["matching3"]["stark1l2"] = 4
br["matching3"]["stark1l1"] = 4
br["matching3"]["standard4"] = 4
br["matching3"]["matching6"] = 4
br["matching3"]["matching5"] = 4
br["matching3"]["matching4"] = 4
br["matching3"]["matching3"] = 4
br["matching3"]["matching3"] = 3
br["matching3"]["cup6"] = 4
br["matching3"]["cup5"] = 4
br["matching3"]["cup4"] = 4
br["matching3"]["crown6"] = 4
br["matching3"]["crown5"] = 4
br["matching3"]["crown4"] = 4
br["matching3"]["chain4"] = 5
br["matching3"]["chain3"] = 4
br["matching3"]["cap6"] = 4
br["matching3"]["cap5"] = 4
br["matching3"]["cap4"] = 4
br["matching2"]["stark3l1"] = 5
br["matching2"]["stark3l1"] = 4
br["matching2"]["stark2l2"] = 4
br["matching2"]["stark2l1"] = 5
br["matching2"]["stark2l1"] = 4
br["matching2"]["stark1l3"] = 4
br["matching2"]["stark1l2"] = 4
br["matching2"]["stark1l1"] = 4
br["matching2"]["stark1l1"] = 3
br["matching2"]["standard4"] = 4
br["matching2"]["standard3"] = 4
br["matching2"]["standard3"] = 3
br["matching2"]["matching6"] = 4
br["matching2"]["matching5"] = 4
br["matching2"]["matching4"] = 4
br["matching2"]["matching3"] = 4
br["matching2"]["matching3"] = 3
br["matching2"]["matching2"] = 4
br["matching2"]["matching2"] = 3
br["matching2"]["diamond6"] = 4
br["matching2"]["diamond5"] = 4
br["matching2"]["diamond4"] = 4
br["matching2"]["diamond3"] = 4
br["matching2"]["cup6"] = 4
br["matching2"]["cup5"] = 4
br["matching2"]["cup4"] = 4
br["matching2"]["cup3"] = 4
br["matching2"]["cup3"] = 3
br["matching2"]["crown6"] = 4
br["matching2"]["crown5"] = 4
br["matching2"]["crown4"] = 4
br["matching2"]["crown3"] = 4
br["matching2"]["crown3"] = 3
br["matching2"]["chain5"] = 5
br["matching2"]["chain4"] = 4
br["matching2"]["chain3"] = 4
br["matching2"]["chain3"] = 3
br["matching2"]["chain2"] = 4
br["matching2"]["chain2"] = 3
br["matching2"]["chain2"] = 2
br["matching2"]["cap6"] = 4
br["matching2"]["cap5"] = 4
br["matching2"]["cap4"] = 4
br["matching2"]["cap3"] = 4
br["matching2"]["cap3"] = 3
br["diamond2"]["stark1l1"] = 5
br["diamond2"]["stark1l1"] = 4
br["diamond2"]["matching5"] = 4
br["diamond2"]["matching4"] = 4
br["diamond2"]["matching3"] = 4
br["diamond2"]["matching2"] = 4
br["diamond2"]["matching2"] = 3
br["diamond2"]["cup3"] = 4
br["diamond2"]["cup2"] = 4
br["diamond2"]["chain3"] = 4
br["diamond2"]["chain2"] = 4
br["diamond2"]["chain2"] = 3
br["diamond2"]["chain2"] = 2
br["diamond2"]["cap3"] = 4
br["diamond2"]["cap2"] = 4
br["cup6"]["cup6"] = 4
br["cup5"]["matching5"] = 4
br["cup5"]["cup6"] = 4
br["cup5"]["cup5"] = 4
br["cup4"]["stark1l4"] = 4
br["cup4"]["stark1l3"] = 4
br["cup4"]["stark1l2"] = 4
br["cup4"]["matching5"] = 4
br["cup4"]["matching4"] = 4
br["cup4"]["cup6"] = 4
br["cup4"]["cup5"] = 4
br["cup4"]["cup4"] = 4
br["cup4"]["cup4"] = 3
br["cup3"]["stark2l1"] = 5
br["cup3"]["stark2l1"] = 4
br["cup3"]["stark1l4"] = 4
br["cup3"]["stark1l3"] = 4
br["cup3"]["stark1l2"] = 4
br["cup3"]["stark1l1"] = 4
br["cup3"]["stark1l1"] = 3
br["cup3"]["standard3"] = 4
br["cup3"]["matching6"] = 4
br["cup3"]["matching5"] = 4
br["cup3"]["matching4"] = 4
br["cup3"]["matching3"] = 4
br["cup3"]["cup6"] = 4
br["cup3"]["cup5"] = 4
br["cup3"]["cup5"] = 3
br["cup3"]["cup4"] = 4
br["cup3"]["cup4"] = 3
br["cup3"]["cup3"] = 4
br["cup3"]["cup3"] = 3
br["cup3"]["crown5"] = 4
br["cup3"]["crown4"] = 4
br["cup3"]["crown3"] = 4
br["cup3"]["chain4"] = 4
br["cup3"]["chain3"] = 4
br["cup3"]["chain3"] = 3
br["cup3"]["cap4"] = 4
br["cup3"]["cap3"] = 4
br["cup2"]["stark3l2"] = 4
br["cup2"]["stark3l1"] = 5
br["cup2"]["stark3l1"] = 4
br["cup2"]["stark2l2"] = 4
br["cup2"]["stark2l1"] = 5
br["cup2"]["stark2l1"] = 4
br["cup2"]["stark1l4"] = 4
br["cup2"]["stark1l3"] = 4
br["cup2"]["stark1l2"] = 4
br["cup2"]["stark1l2"] = 3
br["cup2"]["stark1l1"] = 4
br["cup2"]["stark1l1"] = 3
br["cup2"]["standard4"] = 4
br["cup2"]["standard3"] = 4
br["cup2"]["matching6"] = 4
br["cup2"]["matching5"] = 4
br["cup2"]["matching4"] = 4
br["cup2"]["matching3"] = 4
br["cup2"]["matching3"] = 3
br["cup2"]["matching2"] = 4
br["cup2"]["matching2"] = 3
br["cup2"]["diamond5"] = 4
br["cup2"]["diamond4"] = 4
br["cup2"]["diamond3"] = 4
br["cup2"]["cup6"] = 4
br["cup2"]["cup6"] = 3
br["cup2"]["cup5"] = 4
br["cup2"]["cup5"] = 3
br["cup2"]["cup4"] = 4
br["cup2"]["cup4"] = 3
br["cup2"]["cup3"] = 4
br["cup2"]["cup3"] = 3
br["cup2"]["cup2"] = 4
br["cup2"]["cup2"] = 3
br["cup2"]["cup2"] = 2
br["cup2"]["crown6"] = 4
br["cup2"]["crown5"] = 4
br["cup2"]["crown4"] = 4
br["cup2"]["crown3"] = 4
br["cup2"]["crown2"] = 4
br["cup2"]["chain5"] = 5
br["cup2"]["chain4"] = 4
br["cup2"]["chain3"] = 4
br["cup2"]["chain3"] = 3
br["cup2"]["chain2"] = 4
br["cup2"]["chain2"] = 3
br["cup2"]["chain2"] = 2
br["cup2"]["cap6"] = 4
br["cup2"]["cap5"] = 4
br["cup2"]["cap4"] = 4
br["cup2"]["cap3"] = 4
br["cup2"]["cap3"] = 3
br["cup2"]["cap2"] = 4
br["cup2"]["cap2"] = 3
br["crown5"]["matching5"] = 4
br["crown4"]["matching5"] = 4
br["crown4"]["matching4"] = 4
br["crown3"]["matching6"] = 4
br["crown3"]["matching5"] = 4
br["crown3"]["matching4"] = 4
br["crown3"]["matching3"] = 4
br["crown2"]["stark1l1"] = 5
br["crown2"]["stark1l1"] = 4
br["crown2"]["matching6"] = 4
br["crown2"]["matching5"] = 4
br["crown2"]["matching4"] = 4
br["crown2"]["matching3"] = 4
br["crown2"]["matching2"] = 4
br["crown2"]["matching2"] = 3
br["crown2"]["cup4"] = 4
br["crown2"]["cup3"] = 4
br["crown2"]["chain3"] = 4
br["crown2"]["chain2"] = 4
br["crown2"]["chain2"] = 3
br["crown2"]["cap4"] = 4
br["crown2"]["cap3"] = 4
br["chain3"]["stark3l1"] = 5
br["chain3"]["stark2l1"] = 5
br["chain3"]["stark1l3"] = 5
br["chain3"]["stark1l2"] = 5
br["chain3"]["stark1l1"] = 5
br["chain3"]["stark1l1"] = 4
br["chain3"]["matching6"] = 4
br["chain3"]["matching5"] = 4
br["chain3"]["matching4"] = 4
br["chain3"]["cup4"] = 4
br["chain3"]["chain3"] = 4
br["chain3"]["cap4"] = 4
br["cap6"]["cap6"] = 4
br["cap5"]["matching5"] = 4
br["cap5"]["cap6"] = 4
br["cap5"]["cap5"] = 4
br["cap4"]["stark4l1"] = 4
br["cap4"]["stark3l1"] = 4
br["cap4"]["stark2l1"] = 4
br["cap4"]["matching5"] = 4
br["cap4"]["matching4"] = 4
br["cap4"]["cap6"] = 4
br["cap4"]["cap5"] = 4
br["cap4"]["cap4"] = 4
br["cap4"]["cap4"] = 3
br["cap3"]["stark4l1"] = 4
br["cap3"]["stark3l1"] = 4
br["cap3"]["stark2l1"] = 5
br["cap3"]["stark2l1"] = 4
br["cap3"]["stark1l2"] = 4
br["cap3"]["stark1l1"] = 4
br["cap3"]["stark1l1"] = 3
br["cap3"]["standard3"] = 4
br["cap3"]["matching6"] = 4
br["cap3"]["matching5"] = 4
br["cap3"]["matching4"] = 4
br["cap3"]["matching3"] = 4
br["cap3"]["cup4"] = 4
br["cap3"]["crown5"] = 4
br["cap3"]["crown4"] = 4
br["cap3"]["crown3"] = 4
br["cap3"]["chain4"] = 4
br["cap3"]["chain3"] = 4
br["cap3"]["chain3"] = 3
br["cap3"]["cap6"] = 4
br["cap3"]["cap5"] = 4
br["cap3"]["cap5"] = 3
br["cap3"]["cap4"] = 4
br["cap3"]["cap4"] = 3
br["cap3"]["cap3"] = 4
br["cap3"]["cap3"] = 3
br["cap2"]["stark4l1"] = 4
br["cap2"]["stark3l1"] = 5
br["cap2"]["stark3l1"] = 4
br["cap2"]["stark2l3"] = 4
br["cap2"]["stark2l2"] = 4
br["cap2"]["stark2l1"] = 4
br["cap2"]["stark2l1"] = 3
br["cap2"]["stark1l3"] = 4
br["cap2"]["stark1l2"] = 4
br["cap2"]["stark1l1"] = 4
br["cap2"]["stark1l1"] = 3
br["cap2"]["standard4"] = 4
br["cap2"]["standard3"] = 4
br["cap2"]["matching6"] = 4
br["cap2"]["matching5"] = 4
br["cap2"]["matching4"] = 4
br["cap2"]["matching3"] = 4
br["cap2"]["matching3"] = 3
br["cap2"]["matching2"] = 4
br["cap2"]["matching2"] = 3
br["cap2"]["diamond5"] = 4
br["cap2"]["diamond4"] = 4
br["cap2"]["diamond3"] = 4
br["cap2"]["cup6"] = 4
br["cap2"]["cup5"] = 4
br["cap2"]["cup4"] = 4
br["cap2"]["cup3"] = 4
br["cap2"]["cup3"] = 3
br["cap2"]["crown6"] = 4
br["cap2"]["crown5"] = 4
br["cap2"]["crown4"] = 4
br["cap2"]["crown3"] = 4
br["cap2"]["crown2"] = 4
br["cap2"]["chain5"] = 5
br["cap2"]["chain4"] = 4
br["cap2"]["chain3"] = 4
br["cap2"]["chain3"] = 3
br["cap2"]["chain2"] = 4
br["cap2"]["chain2"] = 3
br["cap2"]["chain2"] = 2
br["cap2"]["cap6"] = 4
br["cap2"]["cap6"] = 3
br["cap2"]["cap5"] = 4
br["cap2"]["cap5"] = 3
br["cap2"]["cap4"] = 4
br["cap2"]["cap4"] = 3
br["cap2"]["cap3"] = 4
br["cap2"]["cap3"] = 3
br["cap2"]["cap2"] = 4
br["cap2"]["cap2"] = 3
br["cap2"]["cap2"] = 2
br["b2"]["stark1l1"] = 5
br["b2"]["stark1l1"] = 4
br["b2"]["matching5"] = 4
br["b2"]["matching4"] = 4
br["b2"]["matching3"] = 4
br["b2"]["matching2"] = 4
br["b2"]["matching2"] = 3
br["b2"]["cup3"] = 4
br["b2"]["cup2"] = 4
br["b2"]["chain3"] = 4
br["b2"]["chain2"] = 4
br["b2"]["chain2"] = 3
br["b2"]["chain2"] = 2
br["b2"]["cap3"] = 4
br["b2"]["cap2"] = 4


==> tables/result_summary.txt <==
Has Solution -- these are strict lower bounds:
br["stark3l2"]["stark3l2"] = 4
br["stark3l1"]["stark3l1"] = 3
br["stark3l1"]["diamond6"] = 3
br["stark3l1"]["cup6"] = 3
br["stark3l1"]["cap6"] = 3
br["stark2l3"]["stark3l2"] = 4
br["stark2l3"]["stark2l3"] = 4
br["stark2l2"]["stark3l2"] = 4
br["stark2l2"]["stark2l3"] = 4
br["stark2l2"]["stark2l2"] = 4
br["stark2l2"]["stark1l4"] = 4
br["stark2l2"]["matching6"] = 4
br["stark2l2"]["cup6"] = 4
br["stark2l2"]["cap6"] = 4
br["stark2l1"]["stark3l1"] = 3
br["stark2l1"]["stark2l1"] = 3
br["stark2l1"]["stark1l3"] = 3
br["stark2l1"]["diamond6"] = 3
br["stark2l1"]["diamond5"] = 3
br["stark2l1"]["cup6"] = 3
br["stark2l1"]["cup5"] = 3
br["stark2l1"]["cap6"] = 3
br["stark2l1"]["cap5"] = 3
br["stark1l4"]["stark3l2"] = 4
br["stark1l4"]["stark2l3"] = 4
br["stark1l4"]["stark1l4"] = 4
br["stark1l3"]["stark3l2"] = 4
br["stark1l3"]["stark3l1"] = 3
br["stark1l3"]["stark2l3"] = 4
br["stark1l3"]["stark2l2"] = 4
br["stark1l3"]["stark1l4"] = 4
br["stark1l3"]["stark1l3"] = 4
br["stark1l3"]["stark1l3"] = 3
br["stark1l3"]["matching6"] = 4
br["stark1l3"]["diamond6"] = 3
br["stark1l3"]["cup6"] = 4
br["stark1l3"]["cup6"] = 3
br["stark1l3"]["cap6"] = 4
br["stark1l3"]["cap6"] = 3
br["stark1l2"]["stark3l2"] = 4
br["stark1l2"]["stark3l1"] = 3
br["stark1l2"]["stark2l3"] = 4
br["stark1l2"]["stark2l2"] = 4
br["stark1l2"]["stark2l1"] = 3
br["stark1l2"]["stark1l4"] = 4
br["stark1l2"]["stark1l3"] = 4
br["stark1l2"]["stark1l3"] = 3
br["stark1l2"]["stark1l2"] = 4
br["stark1l2"]["stark1l2"] = 3
br["stark1l2"]["matching6"] = 4
br["stark1l2"]["diamond6"] = 3
br["stark1l2"]["diamond5"] = 3
br["stark1l2"]["cup6"] = 4
br["stark1l2"]["cup6"] = 3
br["stark1l2"]["cup5"] = 4
br["stark1l2"]["cup5"] = 3
br["stark1l2"]["chain5"] = 4
br["stark1l2"]["cap6"] = 4
br["stark1l2"]["cap6"] = 3
br["stark1l2"]["cap5"] = 4
br["stark1l2"]["cap5"] = 3
br["stark1l1"]["stark3l1"] = 3
br["stark1l1"]["stark2l1"] = 3
br["stark1l1"]["stark1l3"] = 3
br["stark1l1"]["stark1l2"] = 3
br["stark1l1"]["stark1l1"] = 3
br["stark1l1"]["stark1l1"] = 2
br["stark1l1"]["standard4"] = 3
br["stark1l1"]["matching4"] = 3
br["stark1l1"]["diamond6"] = 3
br["stark1l1"]["diamond5"] = 3
br["stark1l1"]["diamond4"] = 3
br["stark1l1"]["cup6"] = 3
br["stark1l1"]["cup5"] = 3
br["stark1l1"]["cup4"] = 3
br["stark1l1"]["crown4"] = 3
br["stark1l1"]["chain4"] = 5
br["stark1l1"]["chain4"] = 3
br["stark1l1"]["cap6"] = 3
br["stark1l1"]["cap5"] = 3
br["stark1l1"]["cap4"] = 3
br["standard4"]["stark3l1"] = 3
br["standard4"]["stark2l1"] = 3
br["standard4"]["stark1l3"] = 3
br["standard4"]["stark1l2"] = 3
br["standard4"]["matching4"] = 3
br["standard4"]["cup6"] = 3
br["standard4"]["cup5"] = 3
br["standard4"]["chain4"] = 3
br["standard4"]["cap6"] = 3
br["standard4"]["cap5"] = 3
br["standard3"]["stark3l2"] = 4
br["standard3"]["stark3l1"] = 3
br["standard3"]["stark2l3"] = 4
br["standard3"]["stark2l2"] = 4
br["standard3"]["stark2l1"] = 3
br["standard3"]["stark1l4"] = 4
br["standard3"]["stark1l3"] = 4
br["standard3"]["stark1l3"] = 3
br["standard3"]["stark1l2"] = 4
br["standard3"]["stark1l2"] = 3
br["standard3"]["stark1l1"] = 3
br["standard3"]["standard4"] = 3
br["standard3"]["standard3"] = 4
br["standard3"]["standard3"] = 3
br["standard3"]["matching4"] = 3
br["standard3"]["matching3"] = 3
br["standard3"]["diamond6"] = 3
br["standard3"]["diamond5"] = 3
br["standard3"]["diamond4"] = 3
br["standard3"]["cup6"] = 4
br["standard3"]["cup6"] = 3
br["standard3"]["cup5"] = 4
br["standard3"]["cup5"] = 3
br["standard3"]["cup4"] = 4
br["standard3"]["cup4"] = 3
br["standard3"]["crown4"] = 3
br["standard3"]["chain5"] = 4
br["standard3"]["chain4"] = 4
br["standard3"]["chain4"] = 3
br["standard3"]["chain3"] = 4
br["standard3"]["chain3"] = 3
br["standard3"]["cap6"] = 4
br["standard3"]["cap6"] = 3
br["standard3"]["cap5"] = 4
br["standard3"]["cap5"] = 3
br["standard3"]["cap4"] = 4
br["standard3"]["cap4"] = 3
br["matching6"]["stark3l2"] = 4
br["matching6"]["stark2l3"] = 4
br["matching6"]["stark1l4"] = 4
br["matching5"]["stark3l2"] = 4
br["matching5"]["stark2l3"] = 4
br["matching5"]["stark2l2"] = 4
br["matching5"]["stark1l4"] = 4
br["matching5"]["stark1l3"] = 4
br["matching5"]["cup6"] = 4
br["matching5"]["chain5"] = 4
br["matching5"]["cap6"] = 4
br["matching4"]["stark3l2"] = 4
br["matching4"]["stark3l1"] = 3
br["matching4"]["stark2l3"] = 4
br["matching4"]["stark2l1"] = 3
br["matching4"]["stark1l4"] = 4
br["matching4"]["stark1l3"] = 4
br["matching4"]["stark1l3"] = 3
br["matching4"]["stark1l2"] = 3
br["matching4"]["matching4"] = 3
br["matching4"]["diamond6"] = 3
br["matching4"]["diamond5"] = 3
br["matching4"]["cup6"] = 3
br["matching4"]["cup5"] = 3
br["matching4"]["chain5"] = 4
br["matching4"]["chain4"] = 4
br["matching4"]["chain4"] = 3
br["matching4"]["cap6"] = 3
br["matching4"]["cap5"] = 3
br["matching3"]["stark3l2"] = 4
br["matching3"]["stark3l1"] = 3
br["matching3"]["stark2l3"] = 4
br["matching3"]["stark2l1"] = 3
br["matching3"]["stark1l4"] = 4
br["matching3"]["stark1l3"] = 4
br["matching3"]["stark1l3"] = 3
br["matching3"]["stark1l2"] = 3
br["matching3"]["stark1l1"] = 3
br["matching3"]["standard4"] = 3
br["matching3"]["matching4"] = 3
br["matching3"]["diamond6"] = 3
br["matching3"]["diamond5"] = 3
br["matching3"]["diamond4"] = 4
br["matching3"]["diamond4"] = 3
br["matching3"]["cup6"] = 3
br["matching3"]["cup5"] = 3
br["matching3"]["cup4"] = 3
br["matching3"]["crown4"] = 3
br["matching3"]["chain5"] = 4
br["matching3"]["chain4"] = 5
br["matching3"]["chain4"] = 4
br["matching3"]["chain4"] = 3
br["matching3"]["chain3"] = 3
br["matching3"]["cap6"] = 3
br["matching3"]["cap5"] = 3
br["matching3"]["cap4"] = 3
br["matching2"]["stark3l2"] = 4
br["matching2"]["stark3l1"] = 3
br["matching2"]["stark2l3"] = 4
br["matching2"]["stark2l1"] = 3
br["matching2"]["stark1l4"] = 4
br["matching2"]["stark1l3"] = 3
br["matching2"]["stark1l2"] = 3
br["matching2"]["stark1l1"] = 2
br["matching2"]["standard4"] = 3
br["matching2"]["matching4"] = 3
br["matching2"]["matching2"] = 2
br["matching2"]["diamond6"] = 3
br["matching2"]["diamond5"] = 3
br["matching2"]["diamond4"] = 3
br["matching2"]["diamond3"] = 3
br["matching2"]["cup6"] = 3
br["matching2"]["cup5"] = 3
br["matching2"]["cup4"] = 3
br["matching2"]["cup3"] = 2
br["matching2"]["crown4"] = 3
br["matching2"]["chain5"] = 4
br["matching2"]["chain4"] = 3
br["matching2"]["chain3"] = 2
br["matching2"]["cap6"] = 3
br["matching2"]["cap5"] = 3
br["matching2"]["cap4"] = 3
br["matching2"]["cap3"] = 2
br["diamond6"]["cup6"] = 3
br["diamond6"]["cap6"] = 3
br["diamond5"]["stark3l1"] = 3
br["diamond5"]["stark1l3"] = 3
br["diamond5"]["cup6"] = 3
br["diamond5"]["cup5"] = 3
br["diamond5"]["cap6"] = 3
br["diamond5"]["cap5"] = 3
br["diamond4"]["stark3l1"] = 3
br["diamond4"]["stark2l2"] = 4
br["diamond4"]["stark2l1"] = 3
br["diamond4"]["stark1l3"] = 4
br["diamond4"]["stark1l3"] = 3
br["diamond4"]["stark1l2"] = 4
br["diamond4"]["stark1l2"] = 3
br["diamond4"]["matching4"] = 4
br["diamond4"]["matching4"] = 3
br["diamond4"]["diamond5"] = 3
br["diamond4"]["diamond4"] = 3
br["diamond4"]["cup6"] = 3
br["diamond4"]["cup5"] = 3
br["diamond4"]["cup4"] = 4
br["diamond4"]["cup4"] = 3
br["diamond4"]["crown4"] = 3
br["diamond4"]["chain5"] = 4
br["diamond4"]["chain4"] = 4
br["diamond4"]["chain4"] = 3
br["diamond4"]["cap6"] = 3
br["diamond4"]["cap5"] = 3
br["diamond4"]["cap4"] = 4
br["diamond4"]["cap4"] = 3
br["diamond3"]["stark3l2"] = 4
br["diamond3"]["stark3l1"] = 3
br["diamond3"]["stark2l3"] = 4
br["diamond3"]["stark2l2"] = 4
br["diamond3"]["stark2l1"] = 3
br["diamond3"]["stark1l4"] = 4
br["diamond3"]["stark1l3"] = 4
br["diamond3"]["stark1l3"] = 3
br["diamond3"]["stark1l2"] = 4
br["diamond3"]["stark1l2"] = 3
br["diamond3"]["stark1l1"] = 3
br["diamond3"]["standard4"] = 3
br["diamond3"]["standard3"] = 4
br["diamond3"]["standard3"] = 3
br["diamond3"]["matching6"] = 4
br["diamond3"]["matching5"] = 4
br["diamond3"]["matching4"] = 4
br["diamond3"]["matching4"] = 3
br["diamond3"]["matching3"] = 4
br["diamond3"]["matching3"] = 3
br["diamond3"]["diamond6"] = 3
br["diamond3"]["diamond5"] = 3
br["diamond3"]["diamond4"] = 3
br["diamond3"]["diamond3"] = 4
br["diamond3"]["diamond3"] = 3
br["diamond3"]["cup6"] = 4
br["diamond3"]["cup6"] = 3
br["diamond3"]["cup5"] = 4
br["diamond3"]["cup5"] = 3
br["diamond3"]["cup4"] = 4
br["diamond3"]["cup4"] = 3
br["diamond3"]["cup3"] = 4
br["diamond3"]["cup3"] = 3
br["diamond3"]["crown4"] = 3
br["diamond3"]["crown3"] = 4
br["diamond3"]["crown3"] = 3
br["diamond3"]["chain5"] = 4
br["diamond3"]["chain4"] = 4
br["diamond3"]["chain4"] = 3
br["diamond3"]["chain3"] = 4
br["diamond3"]["chain3"] = 3
br["diamond3"]["cap6"] = 4
br["diamond3"]["cap6"] = 3
br["diamond3"]["cap5"] = 4
br["diamond3"]["cap5"] = 3
br["diamond3"]["cap4"] = 4
br["diamond3"]["cap4"] = 3
br["diamond3"]["cap3"] = 4
br["diamond3"]["cap3"] = 3
br["diamond2"]["stark3l2"] = 4
br["diamond2"]["stark3l1"] = 3
br["diamond2"]["stark2l3"] = 4
br["diamond2"]["stark2l2"] = 4
br["diamond2"]["stark2l1"] = 3
br["diamond2"]["stark1l4"] = 4
br["diamond2"]["stark1l3"] = 4
br["diamond2"]["stark1l3"] = 3
br["diamond2"]["stark1l2"] = 4
br["diamond2"]["stark1l2"] = 3
br["diamond2"]["stark1l1"] = 3
br["diamond2"]["stark1l1"] = 2
br["diamond2"]["standard4"] = 3
br["diamond2"]["standard3"] = 4
br["diamond2"]["standard3"] = 3
br["diamond2"]["matching6"] = 4
br["diamond2"]["matching4"] = 3
br["diamond2"]["matching3"] = 3
br["diamond2"]["matching2"] = 2
br["diamond2"]["diamond6"] = 3
br["diamond2"]["diamond5"] = 3
br["diamond2"]["diamond4"] = 4
br["diamond2"]["diamond4"] = 3
br["diamond2"]["diamond3"] = 4
br["diamond2"]["diamond3"] = 3
br["diamond2"]["diamond2"] = 4
br["diamond2"]["diamond2"] = 3
br["diamond2"]["diamond2"] = 2
br["diamond2"]["cup6"] = 4
br["diamond2"]["cup6"] = 3
br["diamond2"]["cup5"] = 4
br["diamond2"]["cup5"] = 3
br["diamond2"]["cup4"] = 4
br["diamond2"]["cup4"] = 3
br["diamond2"]["cup3"] = 3
br["diamond2"]["cup3"] = 2
br["diamond2"]["cup2"] = 3
br["diamond2"]["cup2"] = 2
br["diamond2"]["crown4"] = 4
br["diamond2"]["crown4"] = 3
br["diamond2"]["crown3"] = 4
br["diamond2"]["crown3"] = 3
br["diamond2"]["crown2"] = 4
br["diamond2"]["crown2"] = 3
br["diamond2"]["chain5"] = 4
br["diamond2"]["chain4"] = 4
br["diamond2"]["chain4"] = 3
br["diamond2"]["chain3"] = 3
br["diamond2"]["chain3"] = 2
br["diamond2"]["cap6"] = 4
br["diamond2"]["cap6"] = 3
br["diamond2"]["cap5"] = 4
br["diamond2"]["cap5"] = 3
br["diamond2"]["cap4"] = 4
br["diamond2"]["cap4"] = 3
br["diamond2"]["cap3"] = 3
br["diamond2"]["cap3"] = 2
br["diamond2"]["cap2"] = 3
br["diamond2"]["cap2"] = 2
br["cup6"]["stark3l2"] = 4
br["cup6"]["stark2l3"] = 4
br["cup6"]["stark1l4"] = 4
br["cup6"]["cup6"] = 3
br["cup6"]["cap6"] = 4
br["cup6"]["cap6"] = 3
br["cup5"]["stark3l2"] = 4
br["cup5"]["stark3l1"] = 3
br["cup5"]["stark2l3"] = 4
br["cup5"]["stark2l2"] = 4
br["cup5"]["stark1l4"] = 4
br["cup5"]["stark1l3"] = 4
br["cup5"]["stark1l3"] = 3
br["cup5"]["matching6"] = 4
br["cup5"]["diamond6"] = 3
br["cup5"]["cup6"] = 3
br["cup5"]["cup5"] = 3
br["cup5"]["chain5"] = 4
br["cup5"]["cap6"] = 4
br["cup5"]["cap6"] = 3
br["cup5"]["cap5"] = 4
br["cup5"]["cap5"] = 3
br["cup4"]["stark3l2"] = 4
br["cup4"]["stark3l1"] = 3
br["cup4"]["stark2l3"] = 4
br["cup4"]["stark2l2"] = 4
br["cup4"]["stark2l1"] = 3
br["cup4"]["stark1l3"] = 3
br["cup4"]["stark1l2"] = 3
br["cup4"]["standard4"] = 3
br["cup4"]["matching6"] = 4
br["cup4"]["matching4"] = 3
br["cup4"]["diamond6"] = 3
br["cup4"]["diamond5"] = 3
br["cup4"]["cup6"] = 3
br["cup4"]["cup5"] = 3
br["cup4"]["crown4"] = 4
br["cup4"]["crown4"] = 3
br["cup4"]["chain5"] = 4
br["cup4"]["chain4"] = 4
br["cup4"]["chain4"] = 3
br["cup4"]["cap6"] = 4
br["cup4"]["cap6"] = 3
br["cup4"]["cap5"] = 4
br["cup4"]["cap5"] = 3
br["cup4"]["cap4"] = 4
br["cup4"]["cap4"] = 3
br["cup3"]["stark3l2"] = 4
br["cup3"]["stark3l1"] = 3
br["cup3"]["stark2l3"] = 4
br["cup3"]["stark2l2"] = 4
br["cup3"]["stark2l1"] = 3
br["cup3"]["stark1l3"] = 3
br["cup3"]["stark1l2"] = 3
br["cup3"]["stark1l1"] = 2
br["cup3"]["standard4"] = 3
br["cup3"]["standard3"] = 3
br["cup3"]["matching4"] = 3
br["cup3"]["matching3"] = 3
br["cup3"]["diamond6"] = 3
br["cup3"]["diamond5"] = 3
br["cup3"]["diamond4"] = 4
br["cup3"]["diamond4"] = 3
br["cup3"]["cup6"] = 3
br["cup3"]["cup3"] = 2
br["cup3"]["crown4"] = 3
br["cup3"]["crown3"] = 3
br["cup3"]["chain5"] = 4
br["cup3"]["chain4"] = 3
br["cup3"]["chain3"] = 2
br["cup3"]["cap6"] = 4
br["cup3"]["cap6"] = 3
br["cup3"]["cap5"] = 4
br["cup3"]["cap5"] = 3
br["cup3"]["cap4"] = 3
br["cup3"]["cap3"] = 3
br["cup3"]["cap3"] = 2
br["cup2"]["stark3l1"] = 3
br["cup2"]["stark2l3"] = 4
br["cup2"]["stark2l1"] = 3
br["cup2"]["stark1l3"] = 3
br["cup2"]["stark1l1"] = 2
br["cup2"]["standard4"] = 3
br["cup2"]["standard3"] = 3
br["cup2"]["matching4"] = 3
br["cup2"]["matching2"] = 2
br["cup2"]["diamond6"] = 3
br["cup2"]["diamond5"] = 3
br["cup2"]["diamond4"] = 3
br["cup2"]["diamond3"] = 3
br["cup2"]["cup3"] = 2
br["cup2"]["crown4"] = 3
br["cup2"]["crown3"] = 3
br["cup2"]["crown2"] = 3
br["cup2"]["chain5"] = 4
br["cup2"]["chain4"] = 3
br["cup2"]["chain3"] = 2
br["cup2"]["cap6"] = 3
br["cup2"]["cap5"] = 3
br["cup2"]["cap4"] = 3
br["cup2"]["cap3"] = 2
br["cup2"]["cap2"] = 2
br["crown4"]["stark3l1"] = 3
br["crown4"]["stark2l2"] = 4
br["crown4"]["stark2l1"] = 3
br["crown4"]["stark1l3"] = 4
br["crown4"]["stark1l3"] = 3
br["crown4"]["stark1l2"] = 4
br["crown4"]["stark1l2"] = 3
br["crown4"]["matching4"] = 3
br["crown4"]["diamond5"] = 3
br["crown4"]["cup6"] = 3
br["crown4"]["cup5"] = 3
br["crown4"]["crown4"] = 3
br["crown4"]["chain5"] = 4
br["crown4"]["chain4"] = 4
br["crown4"]["chain4"] = 3
br["crown4"]["cap6"] = 3
br["crown4"]["cap5"] = 3
br["crown3"]["stark3l2"] = 4
br["crown3"]["stark3l1"] = 3
br["crown3"]["stark2l3"] = 4
br["crown3"]["stark2l2"] = 4
br["crown3"]["stark2l1"] = 3
br["crown3"]["stark1l4"] = 4
br["crown3"]["stark1l3"] = 4
br["crown3"]["stark1l3"] = 3
br["crown3"]["stark1l2"] = 4
br["crown3"]["stark1l2"] = 3
br["crown3"]["stark1l1"] = 3
br["crown3"]["standard4"] = 3
br["crown3"]["standard3"] = 4
br["crown3"]["standard3"] = 3
br["crown3"]["matching4"] = 3
br["crown3"]["matching3"] = 3
br["crown3"]["diamond6"] = 3
br["crown3"]["diamond5"] = 3
br["crown3"]["diamond4"] = 3
br["crown3"]["cup6"] = 4
br["crown3"]["cup6"] = 3
br["crown3"]["cup5"] = 4
br["crown3"]["cup5"] = 3
br["crown3"]["cup4"] = 4
br["crown3"]["cup4"] = 3
br["crown3"]["crown4"] = 3
br["crown3"]["crown3"] = 4
br["crown3"]["crown3"] = 3
br["crown3"]["chain5"] = 4
br["crown3"]["chain4"] = 4
br["crown3"]["chain4"] = 3
br["crown3"]["chain3"] = 4
br["crown3"]["chain3"] = 3
br["crown3"]["cap6"] = 4
br["crown3"]["cap6"] = 3
br["crown3"]["cap5"] = 4
br["crown3"]["cap5"] = 3
br["crown3"]["cap4"] = 4
br["crown3"]["cap4"] = 3
br["crown2"]["stark3l2"] = 4
br["crown2"]["stark3l1"] = 3
br["crown2"]["stark2l3"] = 4
br["crown2"]["stark2l2"] = 4
br["crown2"]["stark2l1"] = 3
br["crown2"]["stark1l4"] = 4
br["crown2"]["stark1l3"] = 4
br["crown2"]["stark1l3"] = 3
br["crown2"]["stark1l2"] = 4
br["crown2"]["stark1l2"] = 3
br["crown2"]["stark1l1"] = 3
br["crown2"]["standard4"] = 3
br["crown2"]["standard3"] = 4
br["crown2"]["standard3"] = 3
br["crown2"]["matching4"] = 3
br["crown2"]["matching3"] = 3
br["crown2"]["diamond6"] = 3
br["crown2"]["diamond5"] = 3
br["crown2"]["diamond4"] = 4
br["crown2"]["diamond4"] = 3
br["crown2"]["diamond3"] = 4
br["crown2"]["diamond3"] = 3
br["crown2"]["cup6"] = 4
br["crown2"]["cup6"] = 3
br["crown2"]["cup5"] = 4
br["crown2"]["cup5"] = 3
br["crown2"]["cup4"] = 3
br["crown2"]["cup3"] = 3
br["crown2"]["crown4"] = 4
br["crown2"]["crown4"] = 3
br["crown2"]["crown3"] = 4
br["crown2"]["crown3"] = 3
br["crown2"]["crown2"] = 4
br["crown2"]["crown2"] = 3
br["crown2"]["chain5"] = 4
br["crown2"]["chain4"] = 4
br["crown2"]["chain4"] = 3
br["crown2"]["chain3"] = 3
br["crown2"]["cap6"] = 4
br["crown2"]["cap6"] = 3
br["crown2"]["cap5"] = 4
br["crown2"]["cap5"] = 3
br["crown2"]["cap4"] = 3
br["crown2"]["cap3"] = 3
br["chain5"]["stark3l2"] = 4
br["chain5"]["stark2l3"] = 4
br["chain5"]["stark2l2"] = 4
br["chain5"]["stark1l4"] = 4
br["chain5"]["stark1l3"] = 4
br["chain5"]["matching6"] = 4
br["chain5"]["cup6"] = 4
br["chain5"]["chain5"] = 4
br["chain5"]["cap6"] = 4
br["chain4"]["stark3l2"] = 4
br["chain4"]["stark3l1"] = 3
br["chain4"]["stark2l3"] = 4
br["chain4"]["stark2l2"] = 4
br["chain4"]["stark2l1"] = 3
br["chain4"]["stark1l4"] = 4
br["chain4"]["stark1l3"] = 4
br["chain4"]["stark1l3"] = 3
br["chain4"]["stark1l2"] = 4
br["chain4"]["stark1l2"] = 3
br["chain4"]["matching6"] = 4
br["chain4"]["matching5"] = 4
br["chain4"]["diamond6"] = 3
br["chain4"]["diamond5"] = 3
br["chain4"]["cup6"] = 4
br["chain4"]["cup6"] = 3
br["chain4"]["cup5"] = 4
br["chain4"]["cup5"] = 3
br["chain4"]["chain5"] = 4
br["chain4"]["chain4"] = 4
br["chain4"]["chain4"] = 3
br["chain4"]["cap6"] = 4
br["chain4"]["cap6"] = 3
br["chain4"]["cap5"] = 4
br["chain4"]["cap5"] = 3
br["chain3"]["stark3l2"] = 4
br["chain3"]["stark3l1"] = 3
br["chain3"]["stark2l3"] = 4
br["chain3"]["stark2l2"] = 4
br["chain3"]["stark2l1"] = 3
br["chain3"]["stark1l4"] = 4
br["chain3"]["stark1l3"] = 4
br["chain3"]["stark1l3"] = 3
br["chain3"]["stark1l2"] = 4
br["chain3"]["stark1l2"] = 3
br["chain3"]["stark1l1"] = 3
br["chain3"]["stark1l1"] = 2
br["chain3"]["standard4"] = 3
br["chain3"]["matching4"] = 3
br["chain3"]["diamond6"] = 3
br["chain3"]["diamond5"] = 4
br["chain3"]["diamond5"] = 3
br["chain3"]["diamond4"] = 4
br["chain3"]["diamond4"] = 3
br["chain3"]["cup6"] = 4
br["chain3"]["cup6"] = 3
br["chain3"]["cup5"] = 4
br["chain3"]["cup5"] = 3
br["chain3"]["cup4"] = 3
br["chain3"]["crown5"] = 4
br["chain3"]["crown4"] = 4
br["chain3"]["crown4"] = 3
br["chain3"]["chain5"] = 4
br["chain3"]["chain4"] = 5
br["chain3"]["chain4"] = 4
br["chain3"]["chain4"] = 3
br["chain3"]["chain3"] = 3
br["chain3"]["chain3"] = 2
br["chain3"]["cap6"] = 4
br["chain3"]["cap6"] = 3
br["chain3"]["cap5"] = 4
br["chain3"]["cap5"] = 3
br["chain3"]["cap4"] = 3
br["cap6"]["stark3l2"] = 4
br["cap6"]["stark2l3"] = 4
br["cap6"]["stark1l4"] = 4
br["cap6"]["cap6"] = 3
br["cap5"]["stark3l2"] = 4
br["cap5"]["stark3l1"] = 3
br["cap5"]["stark2l3"] = 4
br["cap5"]["stark2l2"] = 4
br["cap5"]["stark1l4"] = 4
br["cap5"]["stark1l3"] = 4
br["cap5"]["stark1l3"] = 3
br["cap5"]["matching6"] = 4
br["cap5"]["diamond6"] = 3
br["cap5"]["cup6"] = 4
br["cap5"]["cup6"] = 3
br["cap5"]["chain5"] = 4
br["cap5"]["cap6"] = 3
br["cap5"]["cap5"] = 3
br["cap4"]["stark3l2"] = 4
br["cap4"]["stark3l1"] = 3
br["cap4"]["stark2l3"] = 4
br["cap4"]["stark2l2"] = 4
br["cap4"]["stark2l1"] = 3
br["cap4"]["stark1l4"] = 4
br["cap4"]["stark1l3"] = 4
br["cap4"]["stark1l3"] = 3
br["cap4"]["stark1l2"] = 4
br["cap4"]["stark1l2"] = 3
br["cap4"]["standard4"] = 3
br["cap4"]["matching6"] = 4
br["cap4"]["matching4"] = 3
br["cap4"]["diamond6"] = 3
br["cap4"]["diamond5"] = 3
br["cap4"]["cup6"] = 4
br["cap4"]["cup6"] = 3
br["cap4"]["cup5"] = 4
br["cap4"]["cup5"] = 3
br["cap4"]["crown4"] = 4
br["cap4"]["crown4"] = 3
br["cap4"]["chain5"] = 4
br["cap4"]["chain4"] = 4
br["cap4"]["chain4"] = 3
br["cap4"]["cap6"] = 3
br["cap4"]["cap5"] = 3
br["cap3"]["stark3l2"] = 4
br["cap3"]["stark3l1"] = 3
br["cap3"]["stark2l3"] = 4
br["cap3"]["stark2l2"] = 4
br["cap3"]["stark2l1"] = 3
br["cap3"]["stark1l4"] = 4
br["cap3"]["stark1l3"] = 4
br["cap3"]["stark1l3"] = 3
br["cap3"]["stark1l2"] = 3
br["cap3"]["stark1l1"] = 2
br["cap3"]["standard4"] = 3
br["cap3"]["standard3"] = 3
br["cap3"]["matching4"] = 3
br["cap3"]["matching3"] = 3
br["cap3"]["diamond6"] = 3
br["cap3"]["diamond5"] = 3
br["cap3"]["diamond4"] = 4
br["cap3"]["diamond4"] = 3
br["cap3"]["cup6"] = 4
br["cap3"]["cup6"] = 3
br["cap3"]["cup5"] = 4
br["cap3"]["cup5"] = 3
br["cap3"]["cup4"] = 3
br["cap3"]["crown4"] = 3
br["cap3"]["crown3"] = 3
br["cap3"]["chain5"] = 4
br["cap3"]["chain4"] = 3
br["cap3"]["chain3"] = 2
br["cap3"]["cap6"] = 3
br["cap3"]["cap3"] = 2
br["cap2"]["stark3l2"] = 4
br["cap2"]["stark3l1"] = 3
br["cap2"]["stark1l4"] = 4
br["cap2"]["stark1l3"] = 3
br["cap2"]["stark1l2"] = 3
br["cap2"]["stark1l1"] = 2
br["cap2"]["standard4"] = 3
br["cap2"]["standard3"] = 3
br["cap2"]["matching4"] = 3
br["cap2"]["matching2"] = 2
br["cap2"]["diamond6"] = 3
br["cap2"]["diamond5"] = 3
br["cap2"]["diamond4"] = 3
br["cap2"]["diamond3"] = 3
br["cap2"]["cup6"] = 3
br["cap2"]["cup5"] = 3
br["cap2"]["cup4"] = 3
br["cap2"]["cup3"] = 2
br["cap2"]["crown4"] = 3
br["cap2"]["crown3"] = 3
br["cap2"]["crown2"] = 3
br["cap2"]["chain5"] = 4
br["cap2"]["chain4"] = 3
br["cap2"]["chain3"] = 2
br["cap2"]["cap3"] = 2
br["b2"]["stark3l2"] = 4
br["b2"]["stark3l1"] = 3
br["b2"]["stark2l3"] = 4
br["b2"]["stark2l2"] = 4
br["b2"]["stark2l1"] = 3
br["b2"]["stark1l4"] = 4
br["b2"]["stark1l3"] = 4
br["b2"]["stark1l3"] = 3
br["b2"]["stark1l2"] = 4
br["b2"]["stark1l2"] = 3
br["b2"]["stark1l1"] = 3
br["b2"]["stark1l1"] = 2
br["b2"]["standard4"] = 3
br["b2"]["standard3"] = 4
br["b2"]["standard3"] = 3
br["b2"]["matching6"] = 4
br["b2"]["matching4"] = 3
br["b2"]["matching3"] = 3
br["b2"]["matching2"] = 2
br["b2"]["diamond6"] = 3
br["b2"]["diamond5"] = 3
br["b2"]["diamond4"] = 3
br["b2"]["diamond3"] = 4
br["b2"]["diamond3"] = 3
br["b2"]["diamond2"] = 4
br["b2"]["diamond2"] = 3
br["b2"]["diamond2"] = 2
br["b2"]["cup6"] = 4
br["b2"]["cup6"] = 3
br["b2"]["cup5"] = 4
br["b2"]["cup5"] = 3
br["b2"]["cup4"] = 4
br["b2"]["cup4"] = 3
br["b2"]["cup3"] = 3
br["b2"]["cup3"] = 2
br["b2"]["cup2"] = 3
br["b2"]["cup2"] = 2
br["b2"]["crown4"] = 3
br["b2"]["crown3"] = 4
br["b2"]["crown3"] = 3
br["b2"]["crown2"] = 4
br["b2"]["crown2"] = 3
br["b2"]["chain5"] = 4
br["b2"]["chain4"] = 4
br["b2"]["chain4"] = 3
br["b2"]["chain3"] = 3
br["b2"]["chain3"] = 2
br["b2"]["cap6"] = 4
br["b2"]["cap6"] = 3
br["b2"]["cap5"] = 4
br["b2"]["cap5"] = 3
br["b2"]["cap4"] = 4
br["b2"]["cap4"] = 3
br["b2"]["cap3"] = 3
br["b2"]["cap3"] = 2
br["b2"]["cap2"] = 3
br["b2"]["cap2"] = 2
br["b2"]["b2"] = 4
br["b2"]["b2"] = 3
br["b2"]["b2"] = 2

Has No Solution -- these are upper bounds:
br["stark1l2"]["matching5"] = 4
br["stark1l1"]["stark2l1"] = 5
br["stark1l1"]["stark1l2"] = 5
br["stark1l1"]["stark1l1"] = 5
br["stark1l1"]["matching4"] = 5
br["stark1l1"]["cup4"] = 5
br["stark1l1"]["cap4"] = 5
br["standard3"]["matching5"] = 4
br["standard3"]["matching4"] = 4
br["standard3"]["matching3"] = 4
br["matching5"]["matching6"] = 4
br["matching5"]["matching5"] = 4
br["matching4"]["stark2l2"] = 4
br["matching4"]["stark1l2"] = 4
br["matching4"]["matching6"] = 4
br["matching4"]["matching5"] = 4
br["matching4"]["matching4"] = 4
br["matching4"]["cup6"] = 4
br["matching4"]["cup5"] = 4
br["matching4"]["cap6"] = 4
br["matching4"]["cap5"] = 4
br["matching3"]["stark2l2"] = 4
br["matching3"]["stark1l2"] = 4
br["matching3"]["stark1l1"] = 5
br["matching3"]["matching6"] = 4
br["matching3"]["matching5"] = 4
br["matching3"]["matching4"] = 4
br["matching3"]["matching3"] = 3
br["matching3"]["cup6"] = 4
br["matching3"]["cup5"] = 4
br["matching3"]["cup4"] = 4
br["matching3"]["crown4"] = 4
br["matching3"]["chain3"] = 4
br["matching3"]["cap6"] = 4
br["matching3"]["cap5"] = 4
br["matching3"]["cap4"] = 4
br["matching2"]["stark2l2"] = 4
br["matching2"]["stark2l1"] = 5
br["matching2"]["stark1l3"] = 4
br["matching2"]["stark1l2"] = 4
br["matching2"]["stark1l1"] = 3
br["matching2"]["standard3"] = 4
br["matching2"]["standard3"] = 3
br["matching2"]["matching6"] = 4
br["matching2"]["matching5"] = 4
br["matching2"]["matching4"] = 4
br["matching2"]["matching3"] = 4
br["matching2"]["matching3"] = 3
br["matching2"]["matching2"] = 3
br["matching2"]["diamond5"] = 4
br["matching2"]["diamond4"] = 4
br["matching2"]["diamond3"] = 4
br["matching2"]["cup6"] = 4
br["matching2"]["cup5"] = 4
br["matching2"]["cup4"] = 4
br["matching2"]["cup3"] = 4
br["matching2"]["cup3"] = 3
br["matching2"]["crown5"] = 4
br["matching2"]["crown4"] = 4
br["matching2"]["crown3"] = 4
br["matching2"]["crown3"] = 3
br["matching2"]["chain4"] = 4
br["matching2"]["chain3"] = 4
br["matching2"]["chain3"] = 3
br["matching2"]["chain2"] = 4
br["matching2"]["chain2"] = 2
br["matching2"]["cap6"] = 4
br["matching2"]["cap5"] = 4
br["matching2"]["cap4"] = 4
br["matching2"]["cap3"] = 4
br["matching2"]["cap3"] = 3
br["diamond2"]["stark1l1"] = 5
br["diamond2"]["matching5"] = 4
br["diamond2"]["matching4"] = 4
br["diamond2"]["matching3"] = 4
br["diamond2"]["matching2"] = 4
br["diamond2"]["matching2"] = 3
br["diamond2"]["cup3"] = 4
br["diamond2"]["cup2"] = 4
br["diamond2"]["chain3"] = 4
br["diamond2"]["chain2"] = 4
br["diamond2"]["chain2"] = 2
br["diamond2"]["cap3"] = 4
br["diamond2"]["cap2"] = 4
br["cup6"]["cup6"] = 4
br["cup5"]["matching5"] = 4
br["cup5"]["cup6"] = 4
br["cup5"]["cup5"] = 4
br["cup4"]["stark1l4"] = 4
br["cup4"]["stark1l3"] = 4
br["cup4"]["stark1l2"] = 4
br["cup4"]["matching5"] = 4
br["cup4"]["matching4"] = 4
br["cup4"]["cup6"] = 4
br["cup4"]["cup5"] = 4
br["cup4"]["cup4"] = 3
br["cup3"]["stark1l4"] = 4
br["cup3"]["stark1l3"] = 4
br["cup3"]["stark1l2"] = 4
br["cup3"]["stark1l1"] = 3
br["cup3"]["standard3"] = 4
br["cup3"]["matching6"] = 4
br["cup3"]["matching5"] = 4
br["cup3"]["matching4"] = 4
br["cup3"]["matching3"] = 4
br["cup3"]["cup6"] = 4
br["cup3"]["cup5"] = 4
br["cup3"]["cup5"] = 3
br["cup3"]["cup4"] = 4
br["cup3"]["cup4"] = 3
br["cup3"]["cup3"] = 3
br["cup3"]["crown4"] = 4
br["cup3"]["crown3"] = 4
br["cup3"]["chain4"] = 4
br["cup3"]["chain3"] = 4
br["cup3"]["chain3"] = 3
br["cup3"]["cap4"] = 4
br["cup3"]["cap3"] = 4
br["cup2"]["stark3l2"] = 4
br["cup2"]["stark2l2"] = 4
br["cup2"]["stark2l1"] = 5
br["cup2"]["stark1l4"] = 4
br["cup2"]["stark1l3"] = 4
br["cup2"]["stark1l2"] = 4
br["cup2"]["stark1l2"] = 3
br["cup2"]["stark1l1"] = 3
br["cup2"]["standard3"] = 4
br["cup2"]["matching6"] = 4
br["cup2"]["matching5"] = 4
br["cup2"]["matching4"] = 4
br["cup2"]["matching3"] = 4
br["cup2"]["matching3"] = 3
br["cup2"]["matching2"] = 4
br["cup2"]["matching2"] = 3
br["cup2"]["diamond5"] = 4
br["cup2"]["diamond4"] = 4
br["cup2"]["diamond3"] = 4
br["cup2"]["cup6"] = 4
br["cup2"]["cup6"] = 3
br["cup2"]["cup5"] = 4
br["cup2"]["cup5"] = 3
br["cup2"]["cup4"] = 4
br["cup2"]["cup4"] = 3
br["cup2"]["cup3"] = 4
br["cup2"]["cup3"] = 3
br["cup2"]["cup2"] = 2
br["cup2"]["crown5"] = 4
br["cup2"]["crown4"] = 4
br["cup2"]["crown3"] = 4
br["cup2"]["crown2"] = 4
br["cup2"]["chain4"] = 4
br["cup2"]["chain3"] = 4
br["cup2"]["chain3"] = 3
br["cup2"]["chain2"] = 4
br["cup2"]["chain2"] = 2
br["cup2"]["cap6"] = 4
br["cup2"]["cap5"] = 4
br["cup2"]["cap4"] = 4
br["cup2"]["cap3"] = 4
br["cup2"]["cap3"] = 3
br["cup2"]["cap2"] = 4
br["cup2"]["cap2"] = 3
br["crown4"]["matching4"] = 4
br["crown3"]["matching6"] = 4
br["crown3"]["matching5"] = 4
br["crown3"]["matching4"] = 4
br["crown3"]["matching3"] = 4
br["crown2"]["stark1l1"] = 5
br["crown2"]["matching6"] = 4
br["crown2"]["matching5"] = 4
br["crown2"]["matching4"] = 4
br["crown2"]["matching3"] = 4
br["crown2"]["matching2"] = 4
br["crown2"]["matching2"] = 3
br["crown2"]["cup4"] = 4
br["crown2"]["cup3"] = 4
br["crown2"]["chain3"] = 4
br["crown2"]["chain2"] = 4
br["crown2"]["chain2"] = 3
br["crown2"]["cap4"] = 4
br["crown2"]["cap3"] = 4
br["chain3"]["stark2l1"] = 5
br["chain3"]["stark1l2"] = 5
br["chain3"]["stark1l1"] = 5
br["chain3"]["matching6"] = 4
br["chain3"]["matching5"] = 4
br["chain3"]["matching4"] = 4
br["chain3"]["cup4"] = 4
br["chain3"]["chain3"] = 4
br["chain3"]["cap4"] = 4
br["cap6"]["cap6"] = 4
br["cap5"]["matching5"] = 4
br["cap5"]["cap6"] = 4
br["cap5"]["cap5"] = 4
br["cap4"]["matching5"] = 4
br["cap4"]["matching4"] = 4
br["cap4"]["cap6"] = 4
br["cap4"]["cap5"] = 4
br["cap4"]["cap4"] = 3
br["cap3"]["stark1l2"] = 4
br["cap3"]["stark1l1"] = 3
br["cap3"]["standard3"] = 4
br["cap3"]["matching6"] = 4
br["cap3"]["matching5"] = 4
br["cap3"]["matching4"] = 4
br["cap3"]["matching3"] = 4
br["cap3"]["cup4"] = 4
br["cap3"]["crown4"] = 4
br["cap3"]["crown3"] = 4
br["cap3"]["chain4"] = 4
br["cap3"]["chain3"] = 4
br["cap3"]["chain3"] = 3
br["cap3"]["cap6"] = 4
br["cap3"]["cap5"] = 4
br["cap3"]["cap5"] = 3
br["cap3"]["cap4"] = 4
br["cap3"]["cap4"] = 3
br["cap3"]["cap3"] = 3
br["cap2"]["stark2l3"] = 4
br["cap2"]["stark2l2"] = 4
br["cap2"]["stark2l1"] = 3
br["cap2"]["stark1l3"] = 4
br["cap2"]["stark1l2"] = 4
br["cap2"]["stark1l1"] = 3
br["cap2"]["standard3"] = 4
br["cap2"]["matching6"] = 4
br["cap2"]["matching5"] = 4
br["cap2"]["matching4"] = 4
br["cap2"]["matching3"] = 4
br["cap2"]["matching3"] = 3
br["cap2"]["matching2"] = 4
br["cap2"]["matching2"] = 3
br["cap2"]["diamond5"] = 4
br["cap2"]["diamond4"] = 4
br["cap2"]["diamond3"] = 4
br["cap2"]["cup6"] = 4
br["cap2"]["cup5"] = 4
br["cap2"]["cup4"] = 4
br["cap2"]["cup3"] = 4
br["cap2"]["cup3"] = 3
br["cap2"]["crown5"] = 4
br["cap2"]["crown4"] = 4
br["cap2"]["crown3"] = 4
br["cap2"]["crown2"] = 4
br["cap2"]["chain4"] = 4
br["cap2"]["chain3"] = 4
br["cap2"]["chain3"] = 3
br["cap2"]["chain2"] = 4
br["cap2"]["chain2"] = 2
br["cap2"]["cap6"] = 4
br["cap2"]["cap6"] = 3
br["cap2"]["cap5"] = 4
br["cap2"]["cap5"] = 3
br["cap2"]["cap4"] = 4
br["cap2"]["cap4"] = 3
br["cap2"]["cap3"] = 4
br["cap2"]["cap3"] = 3
br["cap2"]["cap2"] = 2
br["b2"]["matching5"] = 4
br["b2"]["matching4"] = 4
br["b2"]["matching3"] = 4
br["b2"]["matching2"] = 4
br["b2"]["matching2"] = 3
br["b2"]["cup3"] = 4
br["b2"]["cup2"] = 4
br["b2"]["chain3"] = 4
br["b2"]["chain2"] = 4
br["b2"]["chain2"] = 2
br["b2"]["cap3"] = 4
br["b2"]["cap2"] = 4

